Hybrid Reconstruction to Derive 3D Height-Time Evolution for Coronal Mass Ejections

We present a hybrid combination of forward and inverse reconstruction methods using multiple observations of a coronal mass ejection (CME) to derive the 3D 'true' Height-Time plots for individual CME components. We apply this hybrid method to the components of the 31 Dec 2007 CME. This CME, observed clearly in both the STEREO A and STEREO B COR2 white light coronagraphs, evolves asymmetrically across the 15 solar radius field of view with in a span of three hours. The method has two reconstruction steps. We fit a boundary envelope for the potential 3D CME shape using a flux rope-type model oriented to best match the observations. Using this forward model as a constraining envelope, we then run an inverse reconstruction solving for the simplest underlying 3D electron density distribution that can, when rendered, reproduce the observed coronagraph data frames. We produce plots for each segment to establish the 3D or "true" Height-Time plots for each center of mass as well as for the bulk CME motion, and use these plots along with our derived density profiles to estimate the CME asymmetric expansion rate.

==> reviewer_response2.txt <==
Dear Editors, Reviewer,

I have submitted a revision, applying all of the reviewer's suggestions.

They were nearly entirely sentence, word choice and clarity changes,
with a few rewrites (all done as suggested) and one movement of a section
(also done).

The reviewer had one note on coordinates.  The reviewer suggests I delete
HAE and use Carrington instead.  HAE best matches the orientation of the
observations-- HAE 'X' is data 'X' and HAE 'Y' is data 'Y'.  So I kept
HAE, but did add Carrington longitudes to encourage cross-comparison
with both STEREO and other results.

Below are the annoted comments.  Thank you again for your time.

Sincerely,
Alex Antunes
alexander.antunes@nrl.navy.mil (until May 9) and sandy.antunes@gmail.com


>Comments for the Author:
>
>
>Reviewer #1: The authors have improved considerably the manuscript compared with the first version. The reconstruction method and the results are much better explained and easy to understand now.
>
>I have only few more remarks to make: 

>page1:
> line 23: take out the word radial (unless you really justify in the text that the motion is radial and no deflection from this direction is encountered)
DONE!
>line 29: why do you use citation marks for forward model?
REMOVED.
>Line 33: it is a "for" missing: for center of mass as...
DONE!
>line 41: It should be: 3-Dimensional (3D) reconstruction...(the capital letters were inversed)
DONE!

>page2:
>line7: no need for subchapter. Start a new paragraph at line 9
DONE!
>line9: say again Coronal mass ejections (CMEs) even if you said it in abstract already.
DONE!
>Line10: give a citation for EIT also (it is not fare with respect to LASCO)
DONE!
>line 52: write Sun-Earth Connection...and cite here Howard et al. 2008
DONE! Delaboudiniere et al, 1995

>page3: 
>line 38 and everywhere else in the text: write COR2-A, COR2-B as it appears on the images in Fig.1
FIXED EVERYWHERE IN TEXT!
>line 43: Are the SECCHI data taken nominally oriented to ecliptic north? I would say to remove this and to say only that These images are also oriented such that solar north is at the top of the image (or solar north coincides with y-axis of the image...)
THEY ARE, CLARIFIED AS YOU SUGGEST
>line 53: no need to cite Howard et al here
REMOVED.

>page 4:
>line 7: 31 December 2007 CME (add CME)
DONE!
>line 30: the phrase is the same as at line 22. Say it differently: we use base different images as explained above. We also create...
DONE!

>page 5:
>line 39: replace multiple with two (two simultaneous viewpoints). Otherwise it looks like you have more than 2 viewpoints with STEREO, which is not true
DONE! (WISH WE HAD MORE THAN 2 STEREO, THOUGH!)
>line 55: add method at the end: running difference method
DONE!

>page 6:
>line 37: it is the same title as paragraph 3.4 (page 7). Change one of them and specify, for one: application of the method to the data
NOW SET AS "Combining Inversion with Forward Modeling"
>lines 48-49: a "to" missing: The data need to be fitted...Change Cor2A, Cor2B in COR1-A...
DONE!

>page 7:
>line 11: write only SECCHI here (no Sun-Earth Connection...)
DONE!
>line 28: Thomson and not Thompson
DONE! (whoops)
>lines 34-36: the phrase is a bit unclear: maybe is better like a geometric function for the line of sight (depending on limb darkening...) yields...
REWRITTEN
>line 50: it is the same title as for chapter 3.2
KEPT, CHANGED BACK ON PAGE 6 AS SUGGESTED
>line 53: should'nt be 2006 and not 2008?
IT IS 2008, a more recent work which includes results that can be compared to ours. Citation updated since his was just accepted.

>page 9:
>lines 19-20 take out Forward Model assumptions. It is already mentioned in the previous phrase.
DONE!
>Line 34: for me: what do you mean by their volumetric placement? It is only their position in 3D? Not the same with the position of center of mass in 3D? If they differ would you get a different HT profile and as a consequence different values for propagation direction and speeds?
THANKS, REWRITTEN AS "only the distrubtion of the material about that center of mass"
>Lines 48-49: replace x with \times, Cor2 with COR2
DONE!

>page 10:
>Table 1: I would suggest to transform HEA coordinates in HEE, or HEEQ or Carrington coord. It is easier to compare it with other results in the future.
ADDED-- HEA is close to the native STEREO reference frame and useful for comparing positions, so I wish to keep it, but added Carrington longitudes to allow comparisons with other work.
>Line 20: a not missing: did not result...
THANKS-- rewritten to be clearer, since it is a non-not, thus "did result in slightly larger deviations for computed center of mass longitude than for latitude"
>line 43: The hybrid reconstruction..."Our" is too much used in several cases (I come back to this)
DONE! THROUGHOUT THE PAPER, GOT RID OF SURPLUS 'Our's.

>page 11:
>I would suggest to move the discussion about speed-time plots from chapter 4.3 to chapter 4.2, and eventually call it Height-Time and Speed-Time Plots
DONE!
>lines 12-13: replace 4 with four
DONE!
>line 39: it is Figure 5 and not figure 4
DONE!
>line 42: it is Table 2 and not table 3
DONE! (Trouble with LaTeX so I hand-forced it)
>The same suggestion, to transform HEA coordinates in one of the above mentioned coordinates. The program is available in solar soft.
DONE as before, by adding Carrington.

>Page 12:
>line 30: the instead of our
DONE-- took out both 'our' instead
>line 34: you say the last point at 3:52, but in the plot the last point is at 4:22
THANKS, GOOD CATCH, legacy of earlier plot alterations, now says 4:22
>line 41: you say speed of 750-950 km/s: from plot I see it goes down to 400-600 km/s
RIGHT, DONE-- NOW 'initial'.  "As the CME spreads, the running difference measure converges to the bulk CME speed."
>line 51: add (Figure 5) after a slightly slower velocity
DONE!

>page 13:
>lines 30-31: replace our with the
DONE!
>line 54: looks like the phrase does not have an end. After such should be something else...
REWRITTEN: 'However, subregions should be defined based not on arbitrary geometric positions but on whether they are bonafide physical congregations of material.

>page 14:
>line30: take out our. Say either for the event we studied or differently.
DONE!
>Lines 47-48: the phrase is a bit unclear: ...CME evolution of early inner heliosphere CMEs... Maybe something like ...CME evolution in the inner heliosphere...DONE!

THANKS again for the editorial feedback!

